Search for light resonances decaying to boosted quark pairs and produced in association with a photon or a jet in proton-proton collisions at $\sqrt{s}=13$ TeV with the ATLAS detector

This Letter presents a search for new light resonances decaying to pairs of quarks and produced in association with a high-$p_{\textrm{T}}$ photon or jet. The dataset consists of proton-proton collisions with an integrated luminosity of 36.1 fb$^{-1}$ at a centre-of-mass energy of $\sqrt{s}=13$ TeV recorded by the ATLAS detector at the Large Hadron Collider. Resonance candidates are identified as massive large-radius jets with substructure consistent with a particle decaying into a quark pair. The mass spectrum of the candidates is examined for local excesses above background. No evidence of a new resonance is observed in the data, which are used to exclude the production of a lepto-phobic axial-vector $Z^\prime$ boson.

==> Metadata.txt <==
Search for light resonances decaying to boosted quark pairs and produced in association with a photon or a jet in proton--proton collisions at $\sqrt{s}=13$ TeV with the ATLAS detector

This Letter presents a search for new light resonances decaying to pairs of quarks and produced in association with a high-$p_{\textrm{T}}$ photon or jet. The dataset consists  of proton--proton collisions with an integrated luminosity of 36.1 fb$^{-1}$ at a centre-of-mass energy of $\sqrt{s}=13$ TeV recorded by the ATLAS detector at the Large Hadron Collider. Resonance candidates are identified as massive large-radius jets with substructure consistent with a particle decaying into a quark pair. The  mass spectrum of the candidates is examined for local excesses above background. No evidence of a new resonance is observed in the data, which are used to exclude the production of a lepto-phobic axial-vector $Z^\prime$ boson. 

Comments: 33 pages in total, author list starting page 17, 6 figures, 1 table, Phys. Lett. B 788 (2019) 316-335, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/EXOT-2017-01/ 

CERN-EP-2017-280

Keywords: ISR, Boosted, Resonance, Jet Substructure, Decorrelated Tagger, BSM

